Fast and Accurate Multiclass Inference for MI-BCIs Using Large Multiscale Temporal and Spectral Features

Accurate, fast, and reliable multiclass classification of electroencephalography (EEG) signals is a challenging task towards the development of motor imagery brain-computer interface (MI-BCI) systems. We propose enhancements to different feature extractors, along with a support vector machine (SVM) classifier, to simultaneously improve classification accuracy and execution time during training and testing. We focus on the well-known common spatial pattern (CSP) and Riemannian covariance methods, and significantly extend these two feature extractors to multiscale temporal and spectral cases. The multiscale CSP features achieve 73.70$\pm$15.90% (mean$\pm$ standard deviation across 9 subjects) classification accuracy that surpasses the state-of-the-art method [1], 70.6$\pm$14.70%, on the 4-class BCI competition IV-2a dataset. The Riemannian covariance features outperform the CSP by achieving 74.27$\pm$15.5% accuracy and executing 9x faster in training and 4x faster in testing. Using more temporal windows for Riemannian features results in 75.47$\pm$12.8% accuracy with 1.6x faster testing than CSP.

==> freq_bands3.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'freq_bands3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54166667)%
    \put(0,0){\includegraphics[width=\unitlength]{freq_bands3.pdf}}%
    \put(0.04017856,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $4$\end{minipage}}}%
    \put(0.1235119,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $8$\end{minipage}}}%
    \put(0.20684523,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $12$\end{minipage}}}%
    \put(0.29017857,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $16$\end{minipage}}}%
    \put(0.3735119,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $20$\end{minipage}}}%
    \put(0.45684523,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $24$\end{minipage}}}%
    \put(0.5401748,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $28$\end{minipage}}}%
    \put(0.6235119,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $32$\end{minipage}}}%
    \put(0.70684146,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $36$\end{minipage}}}%
    \put(0.79017857,0.02520838){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339401\unitlength}\centering $40$\end{minipage}}}%
    \put(0.87350115,0.02593731){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11339422\unitlength}\centering $f$\,[Hz]\end{minipage}}}%
    \put(-0.07475971,0.08609072){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16747742\unitlength}\raggedleft $b_{44}$-$b_{80}$\end{minipage}}}%
    \put(-0.12047214,0.11887703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2124058\unitlength}\raggedleft $b_{26}$-$b_{43}$\end{minipage}}}%
    \put(0.03468031,0.51804441){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_1$\end{minipage}}}%
    \put(-0.0470623,0.48464674){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_2$\end{minipage}}}%
    \put(0.36814207,0.45165118){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_3$\end{minipage}}}%
    \put(0.28426196,0.41876295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_4$\end{minipage}}}%
    \put(0.20168346,0.38545295){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_5$\end{minipage}}}%
    \put(0.11740698,0.35177955){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_6$\end{minipage}}}%
    \put(0.03352689,0.31889133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_7$\end{minipage}}}%
    \put(-0.0482411,0.28539964){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_8$\end{minipage}}}%
    \put(0.11499944,0.25276135){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_9$\end{minipage}}}%
    \put(0.02933897,0.21866335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{10}$\end{minipage}}}%
    \put(-0.04906578,0.18538026){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{11}$\end{minipage}}}%
    \put(0.36753619,0.2517981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{12}$\end{minipage}}}%
    \put(0.28237207,0.21866335){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{13}$\end{minipage}}}%
    \put(0.19809757,0.18410016){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{14}$\end{minipage}}}%
    \put(0.53317498,0.2188767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{15}$\end{minipage}}}%
    \put(0.44873103,0.18517726){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.14122718\unitlength}\raggedleft $b_{16}$\end{minipage}}}%
    \put(-0.11966542,0.1516367){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2124058\unitlength}\raggedleft $b_{17}$-$b_{25}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> temp_windows3.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'temp_windows3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54166667)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{temp_windows3.pdf}}%
    \put(-0.04681656,0.02727827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\centering $1$\end{minipage}}}%
    \put(0.27741581,0.02727797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\centering $3$\end{minipage}}}%
    \put(0.10625985,0.02746504){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\centering $2$\end{minipage}}}%
    \put(0.42122427,0.02727827){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\centering $4$\end{minipage}}}%
    \put(0.56731964,0.02702939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\centering $5$\end{minipage}}}%
    \put(0.71955466,0.02727797){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\centering $6$\end{minipage}}}%
    \put(0.80748638,0.02833752){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732872\unitlength}\centering t[s]\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{temp_windows3.pdf}}%
    \put(0.0012167,0.12609891){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23246099\unitlength}\centering Fixation\\ cross\end{minipage}}}%
    \put(0.19958443,0.12243714){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23246099\unitlength}\centering Cue\end{minipage}}}%
    \put(0.41900203,0.10222403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35912942\unitlength}\centering Motor imagery\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{temp_windows3.pdf}}%
    \put(0.08096289,0.21284564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_{10}$\end{minipage}}}%
    \put(0.15321922,0.25098453){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_8$\end{minipage}}}%
    \put(0.23069797,0.28735403){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_7$\end{minipage}}}%
    \put(0.30375939,0.32347097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_6$\end{minipage}}}%
    \put(0.37204129,0.21265381){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_{11}$\end{minipage}}}%
    \put(0.44548204,0.25164735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_9$\end{minipage}}}%
    \put(0.0758309,0.35277276){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_5$\end{minipage}}}%
    \put(0.153679,0.3841541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_4$\end{minipage}}}%
    \put(0.22641431,0.41533131){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_3$\end{minipage}}}%
    \put(0.30263008,0.44561451){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_{2}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{temp_windows3.pdf}}%
    \put(0.0751636,0.47515499){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22732831\unitlength}\raggedleft $T_{1}$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> tf-csp_2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tf-csp_2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{320bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8125)%
    \put(0.03903836,0.4264929){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.19286534\unitlength}\raggedright $\boldsymbol{X}$\end{minipage}}}%
    \put(0.33258713,0.36307653){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16769102\unitlength}\centering $\boldsymbol{X}_{b_1}^{T_{11}}$\end{minipage}}}%
    \put(0.34710086,0.2225044){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13866368\unitlength}\centering $\boldsymbol{X}_{b_{43}}^{T_{11}}$\end{minipage}}}%
    \put(0.5531156,0.2239405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18413946\unitlength}\centering $\boldsymbol{f}_{b_{43}}^{T_{11}}$\end{minipage}}}%
    \put(0.24003296,0.43261791){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0.45220733,0.43213771){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0.23960157,0.27292884){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0.45342718,0.27249449){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0.5622207,0.5360505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15743136\unitlength}\centering $\boldsymbol{f}_{b_{43}}^{T_1}$\end{minipage}}}%
    \put(0.34827118,0.53715083){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13922029\unitlength}\centering $\boldsymbol{X}_{b_{43}}^{T_1}$\end{minipage}}}%
    \put(0.1842476,0.57135025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16769102\unitlength}\raggedright $\boldsymbol{X}^{T_1}$\end{minipage}}}%
    \put(0.45313446,0.58497806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0.23930883,0.58541241){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0.33258713,0.67672438){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16769102\unitlength}\centering $\boldsymbol{X}_{b_1}^{T_1}$\end{minipage}}}%
    \put(0.55328402,0.67245233){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18413946\unitlength}\centering $\boldsymbol{f}_{b_1}^{T_1}$\end{minipage}}}%
    \put(0.55244102,0.3644105){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.18413946\unitlength}\centering $\boldsymbol{f}_{b_1}^{T_{11}}$\end{minipage}}}%
    \put(0.18162707,0.2586405){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16769102\unitlength}\raggedright $\boldsymbol{X}^{T_{11}}$\end{minipage}}}%
    \put(0.84125998,0.44160795){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11413998\unitlength}\centering $\hat{y}$\end{minipage}}}%
    \put(0.25366379,0.49053138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11827845\unitlength}\centering $b_{43}$\end{minipage}}}%
    \put(0.27548577,0.31608258){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering $b_1$\end{minipage}}}%
    \put(0.25395652,0.17804783){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11827845\unitlength}\centering $b_{43}$\end{minipage}}}%
    \put(0.48845681,0.62687172){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering CSP\end{minipage}}}%
    \put(0.48845681,0.48937172){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering CSP\end{minipage}}}%
    \put(0.48845681,0.31437173){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering CSP\end{minipage}}}%
    \put(0.48845681,0.17687173){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering CSP\end{minipage}}}%
    \put(0.27519304,0.62856613){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering $b_1$\end{minipage}}}%
    \put(0.70844013,0.41193055){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11812277\unitlength}\centering SVM\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tf-csp_2.pdf}}%
  \end{picture}%
\endgroup%


==> tf_riemann3.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'tf_riemann3.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{320bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.625)%
    \put(0.03751707,0.57857231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21030528\unitlength}\raggedright $\boldsymbol{X}$\end{minipage}}}%
    \put(0.77004878,0.59107231){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.26717235\unitlength}\raggedright $\tilde{\boldsymbol{S}}$\end{minipage}}}%
    \put(0.24994225,0.57839128){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2255269\unitlength}\raggedright $\boldsymbol{C}$\end{minipage}}}%
    \put(0.95003617,0.60582831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.46770009\unitlength}\raggedright $\overrightarrow{\tilde{\boldsymbol{S}}}$\end{minipage}}}%
    \put(0.84287653,0.2660723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11413998\unitlength}\centering $\hat{y}$\end{minipage}}}%
    \put(0.37482823,0.34705501){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.35774423\unitlength}\raggedright $\boldsymbol{X}_{b_1}^{T_1}$\end{minipage}}}%
    \put(0.3753066,0.21142303){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.34206017\unitlength}\raggedright $\boldsymbol{X}_{b_{43}}^{T_1}$\end{minipage}}}%
    \put(0.61253125,0.36119636){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.63489191\unitlength}\raggedright $\overrightarrow{\tilde{\boldsymbol{S}}}_{b_1}^{T_1}$\end{minipage}}}%
    \put(0.61229335,0.22767913){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.67142087\unitlength}\raggedright $\overrightarrow{\tilde{\boldsymbol{S}}}_{b_{43}}^{T_1}$\end{minipage}}}%
    \put(0.18737002,0.24081375){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.2769533\unitlength}\raggedright $\boldsymbol{X}^{T_1}$\end{minipage}}}%
    \put(0.10060458,0.25928768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23874503\unitlength}\raggedright $\boldsymbol{X}$\end{minipage}}}%
    \put(0.32174136,0.57733569){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.37580051\unitlength}\raggedright logm$\left(\boldsymbol{C}_{ref}^{-1/2}\boldsymbol{C}\boldsymbol{C}_{ref}^{-1/2}\right)$\end{minipage}}}%
    \put(0.82699331,0.55367697){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08523529\unitlength}\raggedright vect(.)\end{minipage}}}%
    \put(0.10534203,0.56436368){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.32456966\unitlength}\raggedright $\boldsymbol{X}\boldsymbol{X}^T$\end{minipage}}}%
    \put(0.2723617,0.30748155){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering $b_1$\end{minipage}}}%
    \put(0.25330738,0.16596765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11827845\unitlength}\centering $b_{43}$\end{minipage}}}%
    \put(0.71534796,0.23856835){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.11812277\unitlength}\centering SVM\end{minipage}}}%
    \put(0.48520201,0.30187165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering R\end{minipage}}}%
    \put(0.48520201,0.16437165){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.07757067\unitlength}\centering R\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{tf_riemann3.pdf}}%
    \put(0.45155813,0.26330549){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{tf_riemann3.pdf}}%
    \put(0.2364775,0.26432784){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.1467761\unitlength}\centering $\vdots$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{tf_riemann3.pdf}}%
  \end{picture}%
\endgroup%

